Understanding Impact of Angle in Urban Transportation

Traffic congestion at urban-scale levels occurs when road network supply is insufficient compared with demand. Therefore, the relationship between supply and demand has been extensively investigated in the literature. Especially the impact of a network's topology (i.e., connectivity) on traffic congestion has been widely studied. On the other hand, only a few studies analyze the relationship between the physical shape of the road network (i.e., morphology), demand, and congestion. For example, angular indicators associated with links and trips can be utilized to characterize such morphology. However, statistical analysis of angular indicators requires a specialized methodology called Directional Statistics, and how to apply Directional Statistics to traffic data is not obvious. Here, this study develops a descriptive model of traffic congestion based on Directional Statistics. It describes direction-dependent congestion levels using angular distributions that characterize the shape of road network and travel demand. Specifically, the shape of road network is characterized by the distribution of angles of each road link in a specific region. Likewise, the travel demand is characterized by the distribution of angles of each trip in the region. Then, a statistical model that describes travel time for a trip with arbitrary direction by these two angular distribution is constructed by paying special attention to the fact that roads and demands from all angles would affect congestion. A simple estimation method for the proposed model is also presented. Finally, the model was estimated using actual data in Tokyo, and the relationship between the characteristics of the shape of the road network, the direction of demand, and congestion is analyzed from the new perspective of angles.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

